Authentication by Witness Functions

Witness functions have recently been introduced in cryptographic protocols' literature as a new powerful way to prove protocol correctness with respect to secrecy. In this paper, we extend them to the property of authentication. We show how to use them safely and we run an analysis on a modified version of the Woo-Lam protocol. We show that it is correct with respect to authentication.

==> README.txt <==
2015 IEEE International Conference on Systems, Man, and Cybernetics
Hong Kong
October 10-13, 2015 
   
     Contents of Archive "IEEE_SMC2015_Paper_Format.zip"

This archive contains files detailing the formatting instructions, 
guidelines, and conventions for all technical paper submissions to
IEEE SMC 2015. A Microsoft Word template and a LaTeX template are
included (the latter with associated class/style files).

All authors should consult the Microsoft Word template since the
instructions, guidelines, and conventions are not specified in 
the LaTeX template files.  The following files are provided:

      README.txt:  This file.
 IEEESMC2015.doc:  MS Word template including all instructions
 IEEESMC2015.TeX:  LaTeX template source file with example content
    IEEEtran.cls:  LaTeX class file associated with IEEESMC2012.TeX
    fancyhdr.sty:  LaTeX style file associated with IEEESMC2012.TeX
 IEEESMC2015.pdf:  Sample PDF file resulting from IEEESMC2012.TeX
 nnnn_digest.ppt:  Sample PPT file for the 1-page digest

PAGE LIMIT: The maximum page limit is 8 inclusive of figures and
tables. The 7th and 8th page incur page charges to be paid during 
registration

LANGUAGE: The official language for the conference is English.
Less than satisfactory English usage may form the sole basis for 
rejection of a paper.  Authors whose native language is not English
are encouraged to check their papers for proper English spelling 
and grammar using tools such as English grammar checkers available 
with most word processing application software. Alternatively, 
proofreading support from a native English-speaking colleague 
or technical editor may suffice. Some authors may be interested 
in the paid service available at http://www.prof-editing.com/ieee/.

